Structure-dynamics relations for late-type spiral and dwarf irregular galaxies revisited

Scaling relations among structural and kinematical features of 79 late-type spiral and dwarf irregular galaxies of the SPARC sample are revisited or newly established. The mean central surface brightness <$\mu_{0,[3.6]}$> = 19.63 $\pm$ 0.11 mag arcsec$^{-2}$ allows for a clear-cut distinction between low and high surface brightness galaxies irrespective of luminosity. The geometry of rotation curves is characterized by the relation $dv(R_d)/dr \approx v_{max}/R_{max}$. For the rotation curve decompositions we apply dark matter halos of Burkert and of pseudo-isothermal type. The disk mass-to-light ratios exhibit an asymmetric bimodal distribution with the dominant peak located at 0.2. The baryonic mass fraction at intermediate radii is included to address both an adjusted baryonic Tully-Fisher relation and the significance of deviations from the mean radial acceleration relation. The mean radial decrease of the baryonic mass fraction within galaxies is quantified. The Burkert halo parameters obey $\rho_0 \propto r_0^{-1.5}$ with considerable scatter, but allowing for $v_{max}$ as a third variable we find $\rho_0 \propto r_0^{-1.84}v_{max}^{2.00}$ with small scatter. The halo central surface density $\rho_0r_0$ strongly correlates with the observed radial acceleration at different galactocentric radii. We introduce an alternative universal rotation curve that is based on the non-singular total matter density profile $\rho_{total}(r) \propto (v_{max}^2/r^2)[1-(1-r/r_c)\exp(-r/r_c)]^2$, with the scaling parameter $r_c$ correlating with the halo core size $r_0$ and with $R_{max}$. Fitting the synthetic URC to a selection of galaxies, the co-added doubly-normalized rotation curves exhibit a high degree of similarity.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
